Bridging Cache-Friendliness and Concurrency: A Locality-Optimized In-Memory B-Skiplist

Skiplists are widely used for in-memory indexing in many key-value stores, such as RocksDB and LevelDB, due to their ease of implementation and simple concurrency control mechanisms. However, traditional skiplists suffer from poor cache locality, as they store only a single element per node, leaving performance on the table. Minimizing last-level cache misses is key to maximizing in-memory index performance, making high cache locality essential. In this paper, we present a practical concurrent B-skiplist that enhances cache locality and performance while preserving the simplicity of traditional skiplist structures and concurrency control schemes. Our key contributions include a top-down, single-pass insertion algorithm for B-skiplists and a corresponding simple and efficient top-down concurrency control scheme. On 128 threads, the proposed concurrent B-skiplist achieves between 2x-9x higher throughput compared to state-of-the-art concurrent skiplist implementations, including Facebook's concurrent skiplist from Folly and the Java ConcurrentSkipListMap. Furthermore, we find that the B-skiplist achieves competitive (0.9x-1.7x) throughput on point workloads compared to state-of-the-art cache-optimized tree-based indices (e.g., Masstree). For a more complete picture of the performance, we also measure the latency of skiplist and tree-based indices and find that the B-skiplist achieves between 3.5x-103x lower 99% latency compared to other concurrent skiplists and between 0.85x-64x lower 99% latency compared to tree-based indices on point workloads with inserts.

==> tsvs/bigleaf.tsv <==
tree_type	internal bytes	leaf bytes	num_inserted	inserts time	throughput	insert speedup	num finds	finds time	throughput	find speedup	num_range_queries	max_query_size	sorted_query_time	range throughput	range speedup
plain	1024	1024	1.00E+08	5.38E+06	1.86E+07	1.00	1.00E+06	3.49E+04	2.86E+07	1.00	1.00E+06	1.00E+05	1.60E+07	6.27E+04	0.42
plain	1024	2048	1.00E+08	6.00E+06	1.67E+07	0.90	1.00E+06	3.56E+04	2.81E+07	0.98	1.00E+06	1.00E+05	1.10E+07	9.06E+04	0.60
	1024	4096	1.00E+08	8.01E+06	1.25E+07	0.67	1.00E+06	3.59E+04	2.79E+07	0.97	1.00E+06	1.00E+05	9.37E+06	1.07E+05	0.71
	1024	8192	1.00E+08	1.27E+07	7.85E+06	0.42	1.00E+06	5.41E+04	1.85E+07	0.65	1.00E+06	1.00E+05	7.85E+06	1.27E+05	0.85
	1024	16384	1.00E+08	2.36E+07	4.24E+06	0.23	1.00E+06	4.91E+04	2.04E+07	0.71	1.00E+06	1.00E+05	7.15E+06	1.40E+05	0.93
	1024	32768	1.00E+08	4.57E+07	2.19E+06	0.12	1.00E+06	6.47E+04	1.55E+07	0.54	1.00E+06	1.00E+05	6.82E+06	1.47E+05	0.98
	1024	65536	1.00E+08	8.96E+07	1.12E+06	0.06	1.00E+06	7.12E+04	1.40E+07	0.49	1.00E+06	1.00E+05	6.67E+06	1.50E+05	1.00

==> tsvs/insert_find_range_plain_bigleaf.tsv <==
tree_type	internal bytes	leaf bytes	num_inserted	insert_time	insert speedup	num_finds	find_time	find speedup	unsorted_query_time	sorted_query_time	range speedup
plain	1024	1024	100000000	3788800	1.00	1000000	23734	1.00	1.75E+07	1.63E+07	0.48
plain	1024	2048	100000000	4512566	0.84	1000000	24446	0.97	1.16E+07	1.12E+07	0.71
plain	1024	4096	100000000	6562744	0.58	1000000	25226	0.94	9.46E+06	9.46E+06	0.84
plain	1024	8192	100000000	11080974	0.34	1000000	25564	0.93	8.18E+06	7.91E+06	1.00
plain	2048	2048	100000000	4387683	0.86	1000000	23805	1.00	1.16E+07	1.11E+07	0.71
plain	2048	4096	100000000	6410422	0.59	1000000	24859	0.95	9.40E+06	9.48E+06	0.83
plain	2048	8192	100000000	10965261	0.35	1000000	25320	0.94	8.19E+06	7944204	1.00

==> tsvs/insert_find_range_plain_samesize.tsv <==
tree_type	internal bytes	leaf bytes	num_inserted	insert_time	insert speedup	num_finds	find_time	find speedup	unsorted_query_time	sorted_query_time	range speedup
plain	256	256	1.00E+08	2.27E+07	0.16	1.00E+06	3.61E+04	0.66	2.63E+07	2.54E+07	0.31
plain	512	512	1.00E+08	4.93E+06	0.73	1.00E+06	2.45E+04	0.97	2.23E+07	2.14E+07	0.37
plain	1024	1024	1.00E+08	3.62E+06	1.00	1.00E+06	2.37E+04	1.00	1.76E+07	1.63E+07	0.49
plain	2048	2048	1.00E+08	4.25E+06	0.85	1.00E+06	2.39E+04	0.99	1.16E+07	1.11E+07	0.71
plain	4096	4096	1.00E+08	6.35E+06	0.57	1.00E+06	2.46E+04	0.97	9.41E+06	9.44E+06	0.84
plain	8192	8192	1.00E+08	1.09E+07	0.33	1.00E+06	2.49E+04	0.95	8.15E+06	7.92E+06	1.00

==> tsvs/insert_finds_plain_bigleaf.tsv <==
tree_type	internal bytes	leaf bytes	num_inserted	insert_time	num_finds	find_time
plain	1024	1024	100000000	3788800	1000000	23734
plain	1024	2048	100000000	4512566	1000000	24446
plain	1024	4096	100000000	6562744	1000000	25226
plain	1024	8192	100000000	11080974	1000000	25564
plain	2048	2048	100000000	4387683	1000000	23805
plain	2048	4096	100000000	6410422	1000000	24859
plain	2048	8192	100000000	10965261	1000000	25320

==> tsvs/insert_finds_plain_samesize.tsv <==
tree_type	internal bytes	leaf bytes	num_inserted	insert_time	num_finds	find_time
plain	256	256	1.00E+08	2.27E+07	1.00E+06	3.61E+04
plain	512	512	1.00E+08	4.93E+06	1.00E+06	2.45E+04
plain	1024	1024	1.00E+08	3.62E+06	1.00E+06	2.37E+04
plain	2048	2048	1.00E+08	4.25E+06	1.00E+06	2.39E+04
plain	4096	4096	1.00E+08	6.35E+06	1.00E+06	2.46E+04
plain	8192	8192	1.00E+08	1.09E+07	1.00E+06	2.49E+04

==> tsvs/intro_micro_summary_1024.tsv <==
workload	plain (1024 internal, 1024 leaf) time	big leaves (1024 internal 8192 leaf)	with_leafds time (1024 internal, 1088*8 leaf)	baseline	big leaf speedup	leaf ds speedup
Insert	3.62E+06	1.11E+07	3.29E+06	1.00	0.33	1.10
Find	2.37E+04	2.56E+04	1.89E+04	1.00	0.93	1.25
Unsorted range	1.76E+07	8.18E+06	6.47E+06	1.00	2.15	2.71
Sorted range	1.63E+07	7.91E+06	8.24E+06	1.00	2.06	1.98
Average				1.00	1.36	1.76

==> tsvs/intro_micro_summary_2048.tsv <==
workload	plain (2048 internal, 2048 leaf) time	big leaves (2048 internal 8192 leaf)	with_leafds time (2048 internal, 1088*8 leaf)	baseline	big leaf speedup	leaf ds speedup
insert	4.25E+06	1.10E+07	3.27E+06	1.00	0.39	1.30
find	2.39E+04	2.53E+04	1.85E+04	1.00	0.94	1.29
unsorted range	1.16E+07	8.19E+06	6.34E+06	1.00	1.42	1.83
sorted range	1.11E+07	7.94E+06	9.28E+06	1.00	1.40	1.20
avg				1.00	1.04	1.40

==> tsvs/intro_micros.tsv <==
workload	plain (1024 internal, 1024 leaf) time	with_leafds time (1024 internal, 1088*8 leaf)	baseline	leaf ds speedup
Insert	3.54E+06	3.07E+06	1.00	1.15
Find	2.36E+04	1.87E+04	1.00	1.26
Range iteration	1.66E+07	1.18E+07	1.00	1.41
Range map	1.85E+07	1.08E+07	1.00	1.72
Average			1.00	1.38


==> tsvs/intro_motivation.tsv <==
tree_type	internal bytes	leaf bytes	num_inserted	inserts time	throughput	insert speedup	num finds	finds time	throughput	find speedup	num_range_queries	max_query_size	sorted_query_time	range throughput	range speedup
plain	256	256	1.00E+08	1.15E+07	8.72E+06	0.47	1.00E+06	3.76E+04	2.66E+07	0.92	1.00E+06	1.00E+05	2.32E+07	4.32E+04	0.29
plain	512	512	1.00E+08	6.40E+06	1.56E+07	0.84	1.00E+06	3.56E+04	2.81E+07	0.97	1.00E+06	1.00E+05	2.06E+07	4.85E+04	0.32
plain	1024	1024	1.00E+08	5.38E+06	1.86E+07	1.00	1.00E+06	3.49E+04	2.86E+07	0.98	1.00E+06	1.00E+05	1.60E+07	6.27E+04	0.42
plain	2048	2048	1.00E+08	5.76E+06	1.74E+07	0.93	1.00E+06	3.52E+04	2.84E+07	0.98	1.00E+06	1.00E+05	1.11E+07	9.03E+04	0.60
plain	4096	4096	1.00E+08	7.49E+06	1.34E+07	0.72	1.00E+06	3.44E+04	2.91E+07	1.00	1.00E+06	1.00E+05	9.38E+06	1.07E+05	0.71
plain	8192	8192	1.00E+08	1.24E+07	8.04E+06	0.43	1.00E+06	3.85E+04	2.60E+07	0.89	1.00E+06	1.00E+05	7.86E+06	1.27E+05	0.85
plain	16384	16384	1.00E+08	2.34E+07	4.27E+06	0.23	1.00E+06	6.30E+04	1.59E+07	0.55	1.00E+06	1.00E+05	7.15E+06	1.40E+05	0.93
plain	32768	32768	1.00E+08	4.55E+07	2.20E+06	0.12	1.00E+06	6.67E+04	1.50E+07	0.52	1.00E+06	1.00E+05	6.80E+06	1.47E+05	0.98
plain	65536	65536	1.00E+08	8.95E+07	1.12E+06	0.06	1.00E+06	7.13E+04	1.40E+07	0.48	1.00E+06	1.00E+05	6.67E+06	1.50E+05	1.00

==> tsvs/intro_ycsb_summary.tsv <==
Workload	Baseline	leafDS	baseline ratio	leafds speedup
Load	2.76E+07	3.12E+07	1	1.13
A	3.22E+07	3.43E+07	1	1.07
B	4.01E+07	4.42E+07	1	1.10
C	4.23E+07	4.61E+07	1	1.09
E	2.75E+07	2.30E+07	1	0.84
X	6.82E+05	8.21E+05	1	1.20
Y	6.34E+05	9.21E+05	1	1.45

==> tsvs/latencies.tsv <==
insert percentage	Bskip 90	Bskip 99	Bskip 99.99	Btree 90	Btree 99	Btree 99.99
0	1.32E+04	1.52E+04	2.66E+04	1.01E+04	1.14E+04	2.09E+04
0.1	1.30E+04	1.49E+04	2.61E+04	1.03E+04	1.17E+04	5.93E+04
1	1.31E+04	1.53E+04	2.67E+04	1.03E+04	1.23E+04	1.26E+05
5	1.39E+04	1.78E+04	2.85E+04	1.07E+04	2.05E+04	1.67E+05
10	1.42E+04	1.87E+04	2.94E+04	1.12E+04	3.58E+04	1.90E+05
25	1.53E+04	2.01E+04	3.26E+04	1.26E+04	4.96E+04	2.21E+05
50	1.83E+04	2.38E+04	4.37E+04	1.48E+04	5.79E+04	2.18E+05
75	2.12E+04	2.87E+04	6.46E+04	2.52E+04	8.33E+04	2.66E+05
100	2.48E+04	3.58E+04	8.79E+04	4.73E+04	1.07E+05	2.88E+05

==> tsvs/model-data.tsv <==
N	array size (bytes)	sizeof(T)	num slots	copies	predicted array inserts (us)	actual array inserts (us)		predicted array finds (us)	actual array finds (us)	find predicted / find array		predicted array scans (us)	actual array scans (us)		leafds	header_size (equals log_size) in elts	block_size	total slots	total bytes (not counting header and log)	leafds size (bytes)	copies	bytes (with header and log)	predicted leafds inserts (us)	actual leafds inserts (us)		predicted leafds finds (us)	actual leafds finds (us)		predicted leafds scans (us)	actual leafds scans (us)
268435456	256	16	16	16777216	5.8E+5	1.01E+06		5.20E+05	1.07E+06	0.48		6.2E+04	7.07E+04		268435456	4	4	16	256	320	16777216	2.68E+08	1.18E+06	1.07E+06		1.20E+06	1.02E+06		8.18E+04	8.77E+04
268435456	512	16	32	8388608	8.9E+5	1.41E+06		5.20E+05	1.28E+06	0.41		5.1E+04	5.82E+04		268435456	4	8	32	512	576	8388608	1.34E+08	1.18E+06	1.22E+06		1.20E+06	1.30E+06		6.05E+04	8.30E+04
268435456	1024	16	64	4194304	1.5E+6	2.25E+06		5.20E+05	1.47E+06	0.35		4.5E+04	6.20E+04		268435456	8	8	64	1024	1152	4194304	6.71E+07	1.13E+06	1.15E+06		1.20E+06	1.50E+06		5.48E+04	7.33E+04
268435456	2048	16	128	2097152	2.8E+6	3.58E+06		5.20E+05	1.67E+06	0.31		4.2E+04	5.32E+04		268435456	8	16	128	2048	2176	2097152	3.36E+07	1.13E+06	1.28E+06		1.36E+06	2.30E+06		4.70E+04	6.31E+04
268435456	4096	16	256	1048576	5.5E+6	5.48E+06		1.00E+06	1.83E+06	0.55		4.1E+04	3.97E+04		268435456	16	16	256	4096	4352	1048576	1.68E+07	1.20E+06	1.46E+06		1.68E+06	2.55E+06		4.56E+04	5.11E+04
268435456	8192	16	512	524288	1.1E+7	9.91E+06		1.60E+06	2.20E+06	0.73		4.0E+04	3.83E+04		268435456	16	32	512	8192	8448	524288	8.39E+06	1.25E+06	1.82E+06		1.99E+06	3.61E+06		4.24E+04	4.35E+04
268435456	16384	16	1024	262144	2.1E+7	1.80E+07		2.10E+06	4.01E+06	0.52		4.0E+04	3.89E+04		268435456	32	32	1024	16384	16896	262144	4.19E+06	1.43E+06	2.51E+06		2.62E+06	4.91E+06		4.21E+04	4.03E+04
268435456	32768	16	2048	131072	4.2E+7	3.46E+07		2.60E+06	4.63E+06	0.56		3.9E+04	3.74E+04		268435456	32	64	2048	32768	33280	131072	2.10E+06	1.53E+06	3.46E+06		3.25E+06	7.60E+06		4.07E+04	3.83E+04
268435456	65536	16	4096	65536	8.2E+7	6.77E+07		3.10E+06	6.12E+06	0.51		3.9E+04	3.68E+04		268435456	64	64	4096	65536	66560	65536	1.05E+06	1.83E+06	5.04E+06		4.50E+06	1.40E+07		4.06E+04	3.74E+04

==> tsvs/pcm-data.tsv <==
total byte count	block size (bytes)	time long	sum	getL3CacheMisses	getL2CacheMisses	getL3CacheHitRatio	getL2CacheHitRatio	getIPC	getBadSpeculation	getBytesReadFromMC	getBytesWrittenToMC	getLLCReadMissLatency	factor of extra bytes read	factor slowdown	factor of extra cache misses L3	L3 misses * bytes / total size	L2 misses * bytes / total size
8589934592	256	142352	576460751766552576	91891778	93113795	0.00597865	0.0167667	0.132503	0	11502628224	51300288	126.805	1.339082167	1.891469572	2.415257815	0.6846470982	0.6937518343
8589934592	512	119441	576460751766552576	77358615	78255968	0.006655	0.0276858	0.0862321	0	10222908224	53082048	137.748	1.190103151	1.587044911	2.03327222	0.5763665959	0.5830523968
8589934592	1024	143236	576460751766552576	62497193	62886196	0.0050709	0.0717924	0.0339895	0	15778336384	41111808	202.377	1.836840108	1.90321552	1.642658757	0.4656403735	0.4685386717
8589934592	2048	115219	576460751766552576	48569579	48834373	0.00443978	0.2448	0.0388212	0	12884637888	28547584	201.796	1.499969266	1.530946054	1.276589243	0.3618715629	0.3638444319
8589934592	4096	83331	576460751766552576	38046364	38285505	0.00548341	0.370521	0.042196	0	9578609344	18464256	205.646	1.115096889	1.107241563	1	0.2834675014	0.2852492407
8589934592	8192	78268	576460751766552576	38199074	38445320	0.00562608	0.34761	0.0455897	0	9130908416	12501568	194.071	1.062977642	1.039968111	1.004013787	0.2846052796	0.2864399552
8589934592	16384	75260	576460751766552576	39355205	39615200	0.00575507	0.360543	0.0344847	0	8872158656	11719104	209.104	1.032855205	1	1.034401211	0.2932191268	0.2951562405
8589934592	32768	81095	576460751766552576	38571535	38808816	0.00554483	0.345505	0.0319953	0	8757151872	10141568	204.502	1.019466653	1.077531225	1.013803448	0.2873803303	0.2891482115
8589934592	65536	76820	576460751766552576	39113056	39312439	0.00458821	0.334632	0.0339043	0	8691659392	9454336	205.169	1.011842325	1.020728142	1.028036634	0.2914149761	0.2929004952

==> tsvs/range_queries_plain_bigleaf.tsv <==
tree_type	internal bytes	leaf bytes	num_inserted	num_range_queries	max_query_size	unsorted_query_time	sorted_query_time
plain	1024	1024	100000000	1000000	100	4.44E+04	4.17E+04
plain	1024	1024	100000000	1000000	1000	2.10E+05	1.98E+05
plain	1024	1024	100000000	1000000	10000	1.79E+06	1.67E+06
plain	1024	1024	100000000	1000000	100000	1.75E+07	1.63E+07
plain	1024	2048	100000000	1000000	100	4.22E+04	3.91E+04
plain	1024	2048	100000000	1000000	1000	1.56E+05	1.49E+05
plain	1024	2048	100000000	1000000	10000	1.21E+06	1.16E+06
plain	1024	2048	100000000	1000000	100000	1.16E+07	1.12E+07
plain	1024	4096	100000000	1000000	100	4.14E+04	3.80E+04
plain	1024	4096	100000000	1000000	1000	1.33E+05	1.29E+05
plain	1024	4096	100000000	1000000	10000	9.89E+05	9.88E+05
plain	1024	4096	100000000	1000000	100000	9.46E+06	9.46E+06
plain	1024	8192	100000000	1000000	100	4.25E+04	3.84E+04
plain	1024	8192	100000000	1000000	1000	1.21E+05	1.16E+05
plain	1024	8192	100000000	1000000	10000	8.57E+05	8.34E+05
plain	1024	8192	100000000	1000000	100000	8.18E+06	7.91E+06
plain	2048	2048	100000000	1000000	100	41678	39055
plain	2048	2048	100000000	1000000	1000	155061	148208
plain	2048	2048	100000000	1000000	10000	1203208	1153503
plain	2048	2048	100000000	1000000	100000	11574630	11138119
plain	2048	4096	100000000	1000000	100	40797	38409
plain	2048	4096	100000000	1000000	1000	131184	128862
plain	2048	4096	100000000	1000000	10000	984095	989945
plain	2048	4096	100000000	1000000	100000	9396421	9483597
plain	2048	8192	100000000	1000000	100	41396	36725
plain	2048	8192	100000000	1000000	1000	120245	115010
plain	2048	8192	100000000	1000000	10000	860148	835975
plain	2048	8192	100000000	1000000	100000	8192707	7944204

==> tsvs/range_queries_plain_samesize.tsv <==
tree_type	internal bytes	leaf bytes	num_inserted	num_range_queries	max_query_size	unsorted_query_time	sorted_query_time
plain	256	256	1.00E+08	1000000	100	5.55E+04	5.23E+04
plain	256	256	1.00E+08	1000000	1000	3.07E+05	2.90E+05
plain	256	256	1.00E+08	1000000	10000	2.76E+06	2.63E+06
plain	256	256	1.00E+08	1000000	100000	2.72E+07	2.60E+07
plain	512	512	1.00E+08	1000000	100	4.96E+04	4.57E+04
plain	512	512	1.00E+08	1000000	1000	2.64E+05	2.44E+05
plain	512	512	1.00E+08	1000000	10000	2.39E+06	2.20E+06
plain	512	512	1.00E+08	1000000	100000	2.36E+07	2.17E+07
plain	1024	1024	1.00E+08	1000000	100	4.53E+04	4.09E+04
plain	1024	1024	1.00E+08	1000000	1000	2.22E+05	1.99E+05
plain	1024	1024	1.00E+08	1000000	10000	1.89E+06	1.69E+06
plain	1024	1024	1.00E+08	1000000	100000	1.85E+07	1.66E+07
plain	2048	2048	1.00E+08	1000000	100	4.28E+04	3.78E+04
plain	2048	2048	1.00E+08	1000000	1000	1.61E+05	1.49E+05
plain	2048	2048	1.00E+08	1000000	10000	1.23E+06	1.16E+06
plain	2048	2048	1.00E+08	1000000	100000	1.18E+07	1.12E+07
plain	4096	4096	1.00E+08	1000000	100	4.20E+04	3.62E+04
plain	4096	4096	1.00E+08	1000000	1000	1.37E+05	1.29E+05
plain	4096	4096	1.00E+08	1000000	10000	1.02E+06	9.97E+05
plain	4096	4096	1.00E+08	1000000	100000	9.73E+06	9.56E+06
plain	8192	8192	1.00E+08	1000000	100	4.22E+04	3.56E+04
plain	8192	8192	1.00E+08	1000000	1000	1.25E+05	1.14E+05
plain	8192	8192	1.00E+08	1000000	10000	8.97E+05	8.37E+05
plain	8192	8192	1.00E+08	1000000	100000	8.56E+06	8.01E+06
plain	16384	16384	1.00E+08	1000000	100	4.21E+04	3.46E+04
plain	16384	16384	1.00E+08	1000000	1000	1.18E+05	1.07E+05
plain	16384	16384	1.00E+08	1000000	10000	8.02E+05	7.44E+05
plain	16384	16384	1.00E+08	1000000	100000	7.61E+06	7.11E+06
plain	32768	32768	1.00E+08	1000000	100	4.22E+04	3.43E+04
plain	32768	32768	1.00E+08	1000000	1000	1.14E+05	1.03E+05
plain	32768	32768	1.00E+08	1000000	10000	7.28E+05	6.99E+05
plain	32768	32768	1.00E+08	1000000	100000	6.90E+06	6.68E+06
plain	65536	65536	1.00E+08	1000000	100	4.25E+04	3.45E+04
plain	65536	65536	1.00E+08	1000000	1000	1.13E+05	1.00E+05
plain	65536	65536	1.00E+08	1000000	10000	6.90E+05	6.78E+05
plain	65536	65536	1.00E+08	1000000	100000	6.52E+06	6.50E+06

==> tsvs/range_query_lens.tsv <==
num queries	range query len	type	time	throughput
1.00E+06	1.00E+02	Map B-tree	4.53E+04	1.10E+09
1.00E+06	1.00E+03	Map B-tree	2.22E+05	2.26E+09
1.00E+06	1.00E+04	Map B-tree	1.89E+06	2.64E+09
1.00E+06	1.00E+05	Map B-tree	1.85E+07	2.71E+09
1.00E+06	1.00E+02	Iterate B-tree	4.09E+04	1.22E+09
1.00E+06	1.00E+03	Iterate B-tree	1.99E+05	2.51E+09
1.00E+06	1.00E+04	Iterate B-tree	1.69E+06	2.95E+09
1.00E+06	1.00E+05	Iterate B-tree	1.66E+07	3.02E+09
1.00E+06	1.00E+02	Map BP-tree	5.67E+04	8.82E+08
1.00E+06	1.00E+03	Map BP-tree	1.59E+05	3.15E+09
1.00E+06	1.00E+04	Map BP-tree	1.11E+06	4.49E+09
1.00E+06	1.00E+05	Map BP-tree	1.08E+07	4.65E+09
1.00E+06	1.00E+02	Iterate BP-tree	4.60E+04	1.09E+09
1.00E+06	1.00E+03	Iterate BP-tree	1.62E+05	3.09E+09
1.00E+06	1.00E+04	Iterate BP-tree	1.23E+06	4.06E+09
1.00E+06	1.00E+05	Iterate BP-tree	1.18E+07	4.26E+09
1.00E+06	1.00E+02	Map array	3.02E+04	1.66E+09
1.00E+06	1.00E+03	Map array	9.26E+04	5.40E+09
1.00E+06	1.00E+04	Map array	6.75E+05	7.41E+09
1.00E+06	1.00E+05	Map array	6.42E+06	7.79E+09
1.00E+06	1.00E+02	Iterate array	2.88E+04	1.73E+09
1.00E+06	1.00E+03	Iterate array	9.36E+04	5.34E+09
1.00E+06	1.00E+04	Iterate array	6.75E+05	7.41E+09
1.00E+06	1.00E+05	Iterate array	6.38E+06	7.84E+09


==> tsvs/ycsb_uniform.tsv <==
Workload	bskip	bskip ratio	btree	btree ratio	java skip	java skip ratio	masstree	masstree ratio	proactice btree	proactive btree ratio
load	30.66	1	22.20	0.7239500123	6.09	0.1986088445	13.7874	0.4496386836	15.8329	0.5163471222
A	35.05	1	35.66	1.017289486	6.28	0.1791700955	28.8021	0.8217316892	21.0043	0.5992583499
B	44.35	1	50.62	1.141347667	7.86	0.1772325449	45.0374	1.015533463	34.0994	0.7688961123
C	45.52	1	53.42	1.173651705	9.73	0.2137735507	47.5945	1.045677827	38.2189	0.8396906431
E	30.0	1	43.6	1.454367303			3.6117	0.1203776372		

==> tsvs/ycsb_uniform_50.tsv <==
50%											
workload	bskip	folly	folly_ratio	java skip	javaskip_ratio	no hot spot	NHS_ratio	btree	btree_ratio	masstree	masstree_ratio
Load	1,339	5,838	0.23	1,500	0.89	22,673	0.06	1,648	0.81	11,072	0.12
A	1,270	5,152	0.25	7,000	0.18	2,980	0.43	1,179	1.08	1,467	0.87
B	1,038	4,231	0.25	6,300	0.16	2,889	0.36	964	1.08	1,255	0.83
C	1,026	4,376	0.23	6,100	0.17	2,882	0.36	937	1.09	1,223	0.84
E	1,795	12,258	0.15	14,700	0.12	9,340	0.19	1,155	1.55	16,860	0.11

==> tsvs/ycsb_uniform_90.tsv <==
workload	bskip	folly	folly_ratio	java skip	javaskip_ratio	no hot spot	NHS_ratio	btree	btree_ratio	masstree	masstree_ratio
Load	1,660	6,636	0.25	2,100	0.79	33,450	0.05	4,352	0.38	20,618	0.08
A	1,488	5,942	0.25	7,900	0.19	3,618	0.41	1,402	1.06	1,721	0.86
B	1,171	4,779	0.25	7,000	0.17	3,800	0.31	1,074	1.09	1,358	0.86
C	1,154	4,950	0.23	6,700	0.17	3,821	0.30	1,036	1.11	1,307	0.88
E	2,049	14,173	0.14	22,400	0.09	15,234	0.13	1,286	1.59	20,895	0.10

==> tsvs/ycsb_uniform_99.tsv <==
workload	bskip	folly	folly_ratio	java skip	javaskip_ratio	no hot spot	NHS_ratio	btree	btree_ratio	masstree	masstree_ratio
Load	2,284	7,475	0.31	3,000	0.76	43,092	0.05	10,759	0.21	40,537	0.06
A	2,007	6,725	0.30	9,400	0.21	9,334	0.22	5,329	0.38	34,800	0.06
B	1,511	5,357	0.28	7,700	0.20	11,429	0.13	2,169	0.70	1,782	0.85
C	1,333	5,541	0.24	7,500	0.18	12,861	0.10	1,171	1.14	1,622	0.82
E	2,467	15,781	0.16	27,000	0.09	21,014	0.12	2,123	1.16	24,185	0.10

==> tsvs/ycsb_uniform_999.tsv <==
workload	bskip	folly	folly_ratio	java skip	javaskip_ratio	no hot spot	NHS_ratio	btree	btree_ratio	masstree	masstree_ratio
Load	8,247	8,771	0.94	16,100	0.51	49,915	0.17	19,765	0.42	109,033	0.08
A	2,567	9,021	0.28	1,607,600	0.00	75,137	0.03	11,679	0.22	72,517	0.04
B	2,024	8,077	0.25	30,600	0.07	123,376	0.02	8,967	0.23	2,311	0.88
C	1,840	8,616	0.21	18,300	0.10	120,874	0.02	1,579	1.17	2,319	0.79
E	3,103	18,234	0.17	30,900	0.10	126,133	0.02	9,792	0.32	26,677	0.12

==> tsvs/ycsb_uniform_9999.tsv <==
workload	bskip	folly	folly_ratio	java skip	javaskip_ratio	no hot spot	NHS_ratio	btree	btree_ratio	masstree	masstree_ratio
Load	83,039	10,695	7.76	25,500	3.26	70,629	1.18	48,517	1.71	234,331	0.35
A	3,724	11,315	0.33	2,945,100	0.00	645,441	0.01	18,775	0.20	170,270	0.02
B	2,551	10,741	0.24	1,608,600	0.00	986,298	0.00	15,935	0.16	58,812	0.04
C	2,257	11,320	0.20	1,608,100	0.00	966,236	0.00	1,900	1.19	2,679	0.84
E	3,747	25,289	0.15	1,029,700	0.00	976,681	0.00	16,051	0.23	33,239	0.11

==> tsvs/ycsb_uniform_tp.tsv <==
workload	bskip	folly	folly_ratio	java skip	javaskip_ratio	no hot spot	NHS_ratio	btree	btree_ratio	masstree	masstree_ratio
Load	20.61	9.68	5.20	9.95	5.35	1.86	11.08	15.55	0.75	9.62	0.47
A	42.81	12.81	1.49	9.17	1.07	8.61	4.97	31.19	0.73	23.99	0.56
B	76.61	24.49	2.88	11.53	1.35	8.51	9.00	75.30	0.98	60.67	0.79
C	74.11	23.04	2.20	11.69	1.12	10.46	7.09	81.60	1.10	69.68	0.94
E	45.33	5.70	0.93	5.54	0.90	6.13	7.39	64.00	1.41	6.04	0.13

==> tsvs/ycsb_zipfian.tsv <==
Workload	bskip	bskip ratio	btree	btree ratio	java skip	java skip ratio	masstree	masstree ratio	proactice btree	proactive btree ratio
load	30.63	1	21.53	0.7030012081	6.42	0.2095817991	12.9803	0.4237437114	14.754	0.4816463963
A	36.42	1	37.50	1.029484391	6.49	0.1781874264	30.3639	0.8336618178	21.9732	0.6032893619
B	50.65	1	57.25	1.130339714	8.8	0.173739191	50.6964	1.000903582	40.113	0.7919545645
C	52.33	1	61.94	1.183682021	10.8	0.2064004197	46.5465	0.8895571421	45.9225	0.8776317845
E	35.00	1	50.20	1.434097252			4.16452	0.1189707175		
